Uncertainty Quantification of Oscillation Suppression during DBS in a Coupled Finite Element and Network Model

Models of the cortico-basal ganglia network and volume conductor models of the brain can provide insight into the mechanisms of action of deep brain stimulation (DBS). In this study, the coupling of a network model, under parkinsonian conditions, to the extracellular field distribution obtained from a three dimensional finite element model of a rodent's brain during DBS is presented. This coupled model is used to investigate the influence of uncertainty in the electrical properties of brain tissue and encapsulation tissue, formed around the electrode after implantation, on the suppression of oscillatory neural activity during DBS. The resulting uncertainty in this effect of DBS on the network activity is quantified using a computationally efficient and non-intrusive stochastic approach based on the generalized Polynomial Chaos. The results suggest that variations in the electrical properties of brain tissue may have a substantial influence on the level of suppression of oscillatory activity during DBS. Applying a global sensitivity analysis on the suppression of the simulated oscillatory activity showed that the influence of uncertainty in the electrical properties of the encapsulation tissue had only a minor influence, in agreement with previous experimental and computational studies investigating the mechanisms of current-controlled DBS in the literature.

==> pics/uq_stims_bars.tikz <==
% This file was created by matlab2tikz v0.4.7 running on MATLAB 7.13.
% Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% Minimal pgfplots version: 1.3
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
%
% defining custom colors
\definecolor{mycolor1}{rgb}{0.00000,0.00000,0.56250}%
%
\begin{tikzpicture}
\footnotesize
\begin{axis}[%
width=\figurewidth,
height=\figureheight,
unbounded coords=jump,
scale only axis,
xmin=0,
xmax=400,
xlabel={Stimulation Amplitude [mA]},
ymin=-100,
ymax=20,
ylabel={Beta Band Suppression [\%]},
name=plot1,
legend style={at={(0.03,0.03)},anchor=south west,draw=black,fill=white,legend cell align=left}
]
\addplot [color=blue,only marks,mark=x,mark options={solid}]
  table[row sep=crcr]{25	-28.3781371704142\\
50	nan\\
75	nan\\
100	-32.2021365500561\\
125	-27.283857087508\\
150	-37.0806021845629\\
175	-46.0353467462154\\
200	-39.1244688303375\\
225	-89.7787717573987\\
250	-75.5616874949683\\
275	-75.5643892280435\\
300	-81.3021918994442\\
325	-76.6236495102416\\
350	-68.4260292564731\\
375	-76.837278388587\\
400	-78.8781589312666\\
};
\addlegendentry{Lower Quantile};

\addplot [color=black,only marks,mark=*,mark options={solid}]
  table[row sep=crcr]{25	-12.3454014402066\\
50	nan\\
75	nan\\
100	-18.7262963820149\\
125	-16.9395326562574\\
150	-25.5882009962689\\
175	-16.9775625583559\\
200	-29.0493285747952\\
225	-41.2773128097953\\
250	-56.4181668375922\\
275	-66.7359773069444\\
300	-74.1838244865668\\
325	-67.2724057831199\\
350	-64.8462872747523\\
375	-61.8876863879814\\
400	-68.1669798245863\\
};
\addlegendentry{Mean Value};

\addplot [color=red,only marks,mark=square,mark options={solid}]
  table[row sep=crcr]{25	-3.90755864857832\\
50	nan\\
75	nan\\
100	11.0636300335621\\
125	-0.776308797248326\\
150	-17.3132077497875\\
175	-3.57915407456696\\
200	-19.1962969239896\\
225	-21.3469512253143\\
250	-10.0569024347323\\
275	-46.2771894319711\\
300	-60.0358426373913\\
325	-52.9185991121751\\
350	-58.8909588047448\\
375	-53.2254930444187\\
400	-63.4479317455027\\
};
\addlegendentry{Upper Quantile};

\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{25	-28.3781371704142\\
30	-29.0930834248006\\
35	-29.7128545835159\\
40	-30.2442488676794\\
45	-30.6940644984106\\
50	-31.0690996968289\\
55	-31.3761526840534\\
60	-31.6220216812038\\
65	-31.8135049093992\\
70	-31.957400589759\\
75	-32.0605069434027\\
80	-32.1296221914496\\
85	-32.171544555019\\
90	-32.1930722552303\\
95	-32.2010035132029\\
100	-32.2021365500561\\
105	-31.6906354859511\\
110	-30.4709021792392\\
115	-29.0150914583249\\
120	-27.795358151613\\
125	-27.283857087508\\
130	-28.0032996783839\\
135	-29.8340546640179\\
140	-32.2847628639195\\
145	-34.864065097598\\
150	-37.0806021845629\\
155	-39.2095712158459\\
160	-41.5800573167446\\
165	-43.7815333581671\\
170	-45.4034722110214\\
175	-46.0353467462154\\
180	-45.3166154429641\\
185	-43.6027177198264\\
190	-41.5570978567266\\
195	-39.8432001335888\\
200	-39.1244688303375\\
205	-44.3925163347519\\
210	-56.9547834606631\\
215	-71.9484571270732\\
220	-84.5107242529843\\
225	-89.7787717573987\\
230	-88.300194994106\\
235	-84.7743580970232\\
240	-80.5661011553438\\
245	-77.040264258261\\
250	-75.5616874949683\\
255	-75.5617956456707\\
260	-75.5621200163987\\
265	-75.5626604850829\\
270	-75.5634169296542\\
275	-75.5643892280435\\
280	-76.1618120240185\\
285	-77.5848735012946\\
290	-79.2830038477232\\
295	-80.7056332511559\\
300	-81.3021918994442\\
305	-81.0062537706803\\
310	-80.2272358175844\\
315	-79.1283326899502\\
320	-77.8727390375714\\
325	-76.6236495102416\\
330	-75.008575884997\\
335	-72.8802509222058\\
340	-70.7397007466601\\
345	-69.0879514831518\\
350	-68.4260292564731\\
355	-69.1956869321938\\
360	-71.0714522489198\\
365	-73.4035136409968\\
370	-75.5420595427707\\
375	-76.837278388587\\
380	-77.4699789011022\\
385	-78.0286733926963\\
390	-78.4751056823008\\
395	-78.7710195888471\\
400	-78.8781589312666\\
};
\addplot [color=black,solid,forget plot]
  table[row sep=crcr]{25	-12.3454014402066\\
30	-13.3086572181613\\
35	-14.1763940156065\\
40	-14.9529229341379\\
45	-15.6425550753509\\
50	-16.2496015408412\\
55	-16.7783734322043\\
60	-17.2331818510357\\
65	-17.618337898931\\
70	-17.9381526774858\\
75	-18.1969372882957\\
80	-18.3990028329561\\
85	-18.5486604130627\\
90	-18.650221130211\\
95	-18.7079960859965\\
100	-18.7262963820149\\
105	-18.5404729545361\\
110	-18.0973555505483\\
115	-17.568473487724\\
120	-17.1253560837362\\
125	-16.9395326562574\\
130	-17.8389941636186\\
135	-19.9838639119414\\
140	-22.5438697405848\\
145	-24.6887394889077\\
150	-25.5882009962689\\
155	-24.6926945987259\\
160	-22.5572562661235\\
165	-20.0085072885013\\
170	-17.8730689558988\\
175	-16.9775625583559\\
180	-17.8442462887718\\
185	-20.0604843902613\\
190	-23.0505572281868\\
195	-26.2387451679106\\
200	-29.0493285747952\\
205	-31.4432175393026\\
210	-33.8042653230146\\
215	-36.1911670479728\\
220	-38.6626178362192\\
225	-41.2773128097953\\
230	-44.1910068503773\\
235	-47.3769705643472\\
240	-50.6201726608057\\
245	-53.7055818488538\\
250	-56.4181668375922\\
255	-58.7852639886603\\
260	-60.9867757590302\\
265	-63.0365200008012\\
270	-64.9483145660728\\
275	-66.7359773069444\\
280	-68.6178831924228\\
285	-70.6033655153189\\
290	-72.392679613438\\
295	-73.6860808245855\\
300	-74.1838244865668\\
305	-73.5799652045177\\
310	-72.0957898922815\\
315	-70.2224023507253\\
320	-68.4509063807158\\
325	-67.2724057831199\\
330	-66.6456894210294\\
335	-66.1571739298337\\
340	-65.7394047688465\\
345	-65.3249273973815\\
350	-64.8462872747523\\
355	-64.1973407216598\\
360	-63.4209511941321\\
365	-62.6731748544735\\
370	-62.1100678649885\\
375	-61.8876863879814\\
380	-62.1919892062429\\
385	-63.0517665802302\\
390	-64.3873218887472\\
395	-66.1189585105979\\
400	-68.1669798245863\\
};
\addplot [color=red,solid,forget plot]
  table[row sep=crcr]{25	-3.90755864857832\\
30	-1.10850085348778\\
35	1.31794068995838\\
40	3.39838142830619\\
45	5.15943680810167\\
50	6.62772227589085\\
55	7.82985327821975\\
60	8.79244526163441\\
65	9.54211367268085\\
70	10.1054739579051\\
75	10.5091415638532\\
80	10.7797319370711\\
85	10.943860524105\\
90	11.0281427715007\\
95	11.0591941258044\\
100	11.0636300335621\\
105	10.2738666775857\\
110	8.22074241240038\\
115	5.37850594212229\\
120	2.22140597086738\\
125	-0.776308797248326\\
130	-4.26250741802382\\
135	-8.58445349946745\\
140	-12.8169901657772\\
145	-16.0349605411512\\
150	-17.3132077497875\\
155	-15.8848661675645\\
160	-12.4788208561098\\
165	-8.41354096824457\\
170	-5.00749565678989\\
175	-3.57915407456696\\
180	-5.08235553911438\\
185	-8.71344418218614\\
190	-13.1546463779264\\
195	-17.0881885004795\\
200	-19.1962969239896\\
205	-19.9038905384975\\
210	-20.4977435011223\\
215	-20.9528650866256\\
220	-21.2442645697691\\
225	-21.3469512253143\\
230	-20.1727861510938\\
235	-17.3728540510294\\
240	-14.0309996090172\\
245	-11.2310675089528\\
250	-10.0569024347323\\
255	-13.18566526673\\
260	-20.892002410615\\
265	-30.6559868382251\\
270	-39.9576915213978\\
275	-46.2771894319711\\
280	-50.2606774281953\\
285	-53.9918969309971\\
290	-57.1072377562288\\
295	-59.2430897197427\\
300	-60.0358426373913\\
305	-59.2956493107688\\
310	-57.5305729165152\\
315	-55.4238688330512\\
320	-53.6587924387976\\
325	-52.9185991121751\\
330	-53.5397245202023\\
335	-55.0208697239596\\
340	-56.7886881929602\\
345	-58.2698333967175\\
350	-58.8909588047448\\
355	-58.3017503656708\\
360	-56.89671485711\\
365	-55.2197369920535\\
370	-53.8147014834926\\
375	-53.2254930444187\\
380	-53.7073021595142\\
385	-55.0798179377485\\
390	-57.2336730285435\\
395	-60.059500081321\\
400	-63.4479317455027\\
};
\end{axis}

\begin{axis}[%
width=\figurewidth,
height=\figureheight,
area legend,
scale only axis,
xmin=15,
xmax=410,
xlabel={Stimulation Amplitude [mA]},
ymin=0,
ymax=53.3516048423638,
ylabel={Uncertainty (Absolute Value) [\%]},
at=(plot1.below south west),
anchor=above north west
]
\addplot [color=black,dashed,line width=2.0pt,forget plot]
  table[row sep=crcr]{25	12.2352892609179\\
30	13.9922912856564\\
35	15.5153976367371\\
40	16.8213151479928\\
45	17.9267506532562\\
50	18.8484109863599\\
55	19.6030029811366\\
60	20.2072334714191\\
65	20.67780929104\\
70	21.0314372738321\\
75	21.2848242536279\\
80	21.4546770642603\\
85	21.557702539562\\
90	21.6106075133655\\
95	21.6300988195036\\
100	21.6328832918091\\
105	20.9152748947194\\
110	19.1448937346727\\
115	16.895405858503\\
120	14.7404773130441\\
125	13.2537741451298\\
130	12.288010327985\\
135	11.3753217728225\\
140	10.6085074334582\\
145	10.080366263708\\
150	9.88369721738772\\
155	11.0635147257051\\
160	13.8769257070774\\
165	17.2348678461346\\
170	20.0482788275068\\
175	21.2280963358242\\
180	20.0566392560286\\
185	17.2631646811313\\
190	13.9290176078669\\
195	11.1355430329696\\
200	9.96408595317395\\
205	12.4862756817122\\
210	18.5007281113036\\
215	25.6792681079126\\
220	31.6937205375039\\
225	34.2159102660422\\
230	34.1503657546075\\
235	33.9607360223012\\
240	33.6575267721198\\
245	33.2512437070598\\
250	32.752392530118\\
255	30.7325637654838\\
260	26.6185145291929\\
265	21.703500412011\\
270	17.2807770047035\\
275	14.6435998980362\\
280	13.3859916642349\\
285	12.2863406972624\\
290	11.4144513204897\\
295	10.8401278572874\\
300	10.6331746310265\\
305	10.7599870900992\\
310	11.0623860309649\\
315	11.4233137990949\\
320	11.7257127399606\\
325	11.8525251990333\\
330	11.1156862418237\\
335	9.35860872847774\\
340	7.26145169641968\\
345	5.50437418307374\\
350	4.76753522586415\\
355	5.49952440027103\\
360	7.24503704693359\\
365	9.32839085101472\\
370	11.0739034976773\\
375	11.8058926720842\\
380	11.6894227627884\\
385	11.2928517810287\\
390	10.5454378459966\\
395	9.37643907688388\\
400	7.71511359288194\\
};
\addplot[ybar,bar width=0.0144665461121157\figurewidth,bar shift=-0.00904159132007233\figurewidth,draw=black,fill=mycolor1] plot table[row sep=crcr] {%
25	16.0327357302076\\
50	nan\\
75	nan\\
100	13.4758401680412\\
125	10.3443244312506\\
150	11.492401188294\\
175	29.0577841878596\\
200	10.0751402555424\\
225	48.5014589476034\\
250	19.1435206573761\\
275	8.82841192109909\\
300	7.11836741287738\\
325	9.3512437271217\\
350	3.57974198172076\\
375	14.9495920006057\\
400	10.7111791066803\\
};
\addplot [color=black,solid,forget plot]
  table[row sep=crcr]{15	0\\
410	0\\
};
\addplot[ybar,bar width=0.0144665461121157\figurewidth,bar shift=0.00904159132007233\figurewidth,draw=black,fill=black!50!red] plot table[row sep=crcr] {%
25	8.43784279162827\\
50	nan\\
75	nan\\
100	29.789926415577\\
125	16.1632238590091\\
150	8.27499324648144\\
175	13.3984084837889\\
200	9.85303165080553\\
225	19.930361584481\\
250	46.3612644028599\\
275	20.4587878749732\\
300	14.1479818491755\\
325	14.3538066709449\\
350	5.95532847000754\\
375	8.66219334356266\\
400	4.71904807908358\\
};
\end{axis}
\end{tikzpicture}%

==> pics/uq_stims_bars_old.tikz <==
% This file was created by matlab2tikz v0.4.7 running on MATLAB 7.13.
% Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% Minimal pgfplots version: 1.3
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
%
% defining custom colors
\definecolor{mycolor1}{rgb}{0.00000,0.00000,1}%
%
\begin{tikzpicture}
\footnotesize
\begin{axis}[%
width=\figurewidth,
height=\figureheight,
area legend,
scale only axis,
xmin=90,
xmax=410,
xlabel={Stimulation Amplitude [mA]},
ymin=0,
ymax=69.1112379350881,
ylabel={Uncertainty (Absolute Value) [\%]}
]
\addplot [color=black,dashed,line width=2.0pt,forget plot]
  table[row sep=crcr]{100	14.0731098025673\\
105	11.3791299320027\\
110	9.09899513407108\\
115	7.33887694626806\\
120	6.20494690608939\\
125	5.80337655103078\\
130	6.02930492376511\\
135	6.63499843680235\\
140	7.5123196823939\\
145	8.55313125279115\\
150	9.6492957402455\\
155	11.3111260754759\\
160	13.7008331290314\\
165	16.1881264029087\\
170	18.1427153991042\\
175	18.9343096196145\\
180	17.8981958289404\\
185	15.4274629434865\\
190	12.4785236931061\\
195	10.0077908076523\\
200	8.97167701697809\\
205	12.5814719561135\\
210	21.2203332695649\\
215	31.6024757014002\\
220	40.4421139956872\\
225	44.4534628964938\\
230	44.9099957874688\\
235	45.2727651352341\\
240	45.5373543083177\\
245	45.6993466752474\\
250	45.7543256045512\\
255	45.0098381595247\\
260	43.0260641681732\\
265	40.1775361460883\\
270	36.8387866088619\\
275	33.3843480720856\\
280	28.4238727414\\
285	21.4938046956203\\
290	14.358864260101\\
295	8.78377176019627\\
300	6.53324752126041\\
305	7.02564204759367\\
310	8.19981361038837\\
315	9.60124418533689\\
320	10.7754157481316\\
325	11.2678102744649\\
330	10.3634370248683\\
335	8.20685466044562\\
340	5.63286925774762\\
345	3.47628689332498\\
350	2.57191364372839\\
355	2.9855031684161\\
360	3.97175511190217\\
365	5.14889452832103\\
370	6.13514647180711\\
375	6.54873599649482\\
380	6.50968790638319\\
385	6.35825083490574\\
390	6.04298558034858\\
395	5.51245294099785\\
400	4.71521371513968\\
};
\addplot[ybar,bar width=0.0178571428571429\figurewidth,bar shift=-0.0111607142857143\figurewidth,draw=black,fill=mycolor1] plot table[row sep=crcr] {%
100	16.3717162982915\\
125	3.44039720293279\\
150	6.93317976920299\\
175	10.5234884392696\\
200	9.21281349262432\\
225	62.8283981228073\\
250	36.1792714016322\\
275	19.7216625489702\\
300	7.9962441763831\\
325	16.0194063730129\\
350	2.90904190003209\\
375	7.56400605521577\\
400	3.72698080266083\\
};
\addplot [color=black,solid,forget plot]
  table[row sep=crcr]{90	0\\
410	0\\
};
\addplot[ybar,bar width=0.0178571428571429\figurewidth,bar shift=0.0111607142857143\figurewidth,draw=black,fill=red] plot table[row sep=crcr] {%
100	11.774503306843\\
125	8.16635589912877\\
150	12.365411711288\\
175	27.3451307999595\\
200	8.73054054133186\\
225	26.0785276701803\\
250	55.3293798074701\\
275	47.047033595201\\
300	5.07025086613771\\
325	6.51621417591676\\
350	2.23478538742468\\
375	5.53346593777386\\
400	5.70344662761853\\
};
\end{axis}
\end{tikzpicture}%

==> pics/uq_stims_old.tikz <==
% This file was created by matlab2tikz v0.4.7 running on MATLAB 7.13.
% Copyright (c) 2008--2014, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% Minimal pgfplots version: 1.3
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
\begin{tikzpicture}
\footnotesize
\begin{axis}[%
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=100,
xmax=400,
xlabel={Stimulation Amplitude [mA]},
ymin=-105,
ymax=30,
ylabel={Beta Band Suppression [\%]},
legend style={draw=black,fill=white,legend cell align=left}
]
\addplot [color=blue,only marks,mark=*,mark options={solid, fill=blue},mark size=1.2pt]
  table[row sep=crcr]{100	-7.25171519614314\\
125	-7.31751382340662\\
150	-13.5451388097596\\
175	-18.3284025262935\\
200	-23.4949426633063\\
225	-98.7735542615866\\
250	-87.2346787473846\\
275	-82.0649364323872\\
300	-80.9731101525328\\
325	-86.2030164537496\\
350	-72.7108435307026\\
375	-76.2968542236954\\
400	-75.5925716434971\\
};
\addlegendentry{Lower Quantile};

\addplot [color=black,only marks,mark=*,mark options={solid, fill=black},mark size=1.2pt]
  table[row sep=crcr]{100	9.12000110214839\\
125	-3.87711662047383\\
150	-6.61195904055656\\
175	-7.8049140870239\\
200	-14.2821291706819\\
225	-35.9451561387793\\
250	-51.0554073457524\\
275	-62.343273883417\\
300	-72.9768659761497\\
325	-70.1836100807367\\
350	-69.8018016306705\\
375	-68.7328481684796\\
400	-71.8655908408363\\
};
\addlegendentry{Mean Value};

\addplot [color=red,only marks,mark=*,mark options={solid, fill=red},mark size=1.2pt]
  table[row sep=crcr]{100	20.8945044089914\\
125	4.28923927865494\\
150	5.75345267073144\\
175	19.5402167129356\\
200	-5.55158862935008\\
225	-9.86662846859897\\
250	4.27397246171772\\
275	-15.296240288216\\
300	-67.906615110012\\
325	-63.6673959048199\\
350	-67.5670162432458\\
375	-63.1993822307058\\
400	-66.1621442132177\\
};
\addlegendentry{Upper Quantile};

\addplot [color=blue,solid,forget plot,line width=1pt]
  table[row sep=crcr]{100	-7.25171519614314\\
105	-7.25439116900225\\
110	-7.26237505981101\\
115	-7.27560082691656\\
120	-7.29400242866605\\
125	-7.31751382340662\\
130	-7.80871238235281\\
135	-9.00896136687713\\
140	-10.5863735705636\\
145	-12.2090617869964\\
150	-13.5451388097596\\
155	-14.5762087102531\\
160	-15.531108231354\\
165	-16.4487991738615\\
170	-17.3682433385749\\
175	-18.3284025262935\\
180	-19.1921430122706\\
185	-19.9340808303201\\
190	-20.7608024190825\\
195	-21.8788942171978\\
200	-23.4949426633063\\
205	-32.5616071759713\\
210	-51.3854139656503\\
215	-73.2037496588248\\
220	-91.2540008819764\\
225	-98.7735542615866\\
230	-97.8020036466748\\
235	-95.3973473962832\\
240	-92.3245789019273\\
245	-89.3486915551226\\
250	-87.2346787473846\\
255	-85.8407482807207\\
260	-84.5597909440323\\
265	-83.4588246091761\\
270	-82.6048671480088\\
275	-82.0649364323872\\
280	-81.7206165458552\\
285	-81.4209973842729\\
290	-81.1843555379712\\
295	-81.0289675972809\\
300	-80.9731101525328\\
305	-81.5170204078594\\
310	-82.8140371705611\\
315	-84.3620894357213\\
320	-85.6591061984231\\
325	-86.2030164537496\\
330	-84.7998304697527\\
335	-81.4537715848371\\
340	-77.4600883996151\\
345	-74.1140295146995\\
350	-72.7108435307026\\
355	-73.0837886427738\\
360	-73.973119294636\\
365	-75.0345784597619\\
370	-75.9239091116241\\
375	-76.2968542236954\\
380	-76.2912199630538\\
385	-76.2517801385627\\
390	-76.1447291863726\\
395	-75.9362615426339\\
400	-75.5925716434971\\
};
\addplot [color=black,solid,forget plot,line width=1pt]
  table[row sep=crcr]{100	9.12000110214839\\
105	5.59248690265406\\
110	2.36835508449459\\
115	-0.391731406179936\\
120	-2.52710962321944\\
125	-3.87711662047383\\
130	-4.68679087641083\\
135	-5.33101259871396\\
140	-5.84388143505687\\
145	-6.25949703311319\\
150	-6.61195904055656\\
155	-6.88419308302407\\
160	-7.07767725618406\\
165	-7.25433991275703\\
170	-7.47610940546348\\
175	-7.8049140870239\\
180	-8.41731799342705\\
185	-9.41765633730658\\
190	-10.7595142363504\\
195	-12.3964768082462\\
200	-14.2821291706819\\
205	-17.2418905680718\\
210	-21.6345036852535\\
215	-26.71353880055\\
220	-31.7325661922843\\
225	-35.9451561387793\\
230	-39.3818671784013\\
235	-42.5870257259448\\
240	-45.5848538743745\\
245	-48.3995737166554\\
250	-51.0554073457524\\
255	-53.5329718845675\\
260	-55.8382581595124\\
265	-58.0335488188161\\
270	-60.1811265107079\\
275	-62.343273883417\\
280	-64.850891042412\\
285	-67.6632373290786\\
290	-70.285134245521\\
295	-72.2214032938432\\
300	-72.9768659761497\\
305	-72.7078646524147\\
310	-72.0581317691283\\
315	-71.263573958168\\
320	-70.5600978514115\\
325	-70.1836100807367\\
330	-70.0759176386265\\
335	-70.0064900868133\\
340	-69.9527279110485\\
345	-69.8920315970838\\
350	-69.8018016306705\\
355	-69.6186112936083\\
360	-69.3445084378606\\
365	-69.055105404425\\
370	-68.8260145342989\\
375	-68.7328481684796\\
380	-68.8911785027365\\
385	-69.3331488781446\\
390	-70.00922835366\\
395	-70.8698859882385\\
400	-71.8655908408363\\
};
\addplot [color=red,solid,forget plot,line width=1pt]
  table[row sep=crcr]{100	20.8945044089914\\
105	15.8856362733189\\
110	11.3572904507308\\
115	7.67285218294525\\
120	5.19570671168056\\
125	4.28923927865494\\
130	4.35680467604563\\
135	4.55050400651005\\
140	4.85684197748679\\
145	5.2623232964144\\
150	5.75345267073144\\
155	7.52612731266177\\
160	10.987601192821\\
165	14.9414141562356\\
170	18.1911060479317\\
175	19.5402167129356\\
180	17.1663085472846\\
185	11.414820002291\\
190	4.34110500589435\\
195	-1.99948251396582\\
200	-5.55158862935008\\
205	-6.94291113241851\\
210	-8.13086080752555\\
215	-9.05465321502327\\
220	-9.65350391526372\\
225	-9.86662846859897\\
230	-8.39600597184603\\
235	-4.88913694112749\\
240	-0.703519065753751\\
245	2.80334996496479\\
250	4.27397246171772\\
255	3.15157726563789\\
260	0.123978363480862\\
265	-4.29944421562961\\
270	-9.6093104425698\\
275	-15.296240288216\\
280	-24.4193469893358\\
285	-37.9231734100979\\
290	-52.1264839624796\\
295	-63.3480430584585\\
300	-67.906615110012\\
305	-67.465736312672\\
310	-66.4144099497844\\
315	-65.1596010650475\\
320	-64.1082747021599\\
325	-63.6673959048199\\
330	-64.0729564200162\\
335	-65.0400622639458\\
340	-66.1943498841199\\
345	-67.1614557280495\\
350	-67.5670162432458\\
355	-67.1127823059417\\
360	-66.0296090708317\\
365	-64.7367894031199\\
370	-63.6536161680099\\
375	-63.1993822307058\\
380	-63.2954147575258\\
385	-63.6059902904663\\
390	-64.164825758248\\
395	-65.0056380895916\\
400	-66.1621442132177\\
};
\end{axis}
\end{tikzpicture}%
